Qyantram: A Transparent and Verifiable Quantum Computing Platform

Most quantum circuit platforms focus on idealized circuit assembly and simulation, hiding hardware compilation, error identification, and variational model training behind black-box operations. QYANTRAM addresses this gap through an open platform comprising four subsystems, built around evidence-backed results and independent verification. Its staged compilation pipeline makes every transformation traceable, while the router publishes rejected SWAP candidates and their scores for transparent decision-making. Verification exploits inactive qubits remaining in the |0> state, reducing complexity from 2^N to 2^k for k active qubits. This mathematically exact reduction enables full pre-compilation verification on 127- and 156-qubit layouts, achieving approximately 10,000x speed-ups with execution times below one millisecond. The error identification engine exhaustively evaluates all Pauli error patterns without sampling, matching closed-form predictions within 2.8e-17. Its machine-learning engine achieves numerical agreement within 2.0e-15 of qiskit.quantum_info while training 25-50 times faster. The router introduces approximately 1.27x more SWAP gates than Qiskit's SABRE due to its omission of optimization, trading routing efficiency for complete decision transparency and traceability.

==> artifacts/results_qec.json <==
{
 "codes": {
  "bit_flip": {
   "name": "Bit flip",
   "n_data": 3,
   "n_checks": 2,
   "n_qubits_total": 5,
   "series": {
    "X": [
     {
      "p": 0.001,
      "logical": 2.9980000000000003e-06,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 1.1984e-05,
      "normalisation_error": 0.0
     },
     {
      "p": 0.005,
      "logical": 7.475000000000001e-05,
      "normalisation_error": 0.0
     },
     {
      "p": 0.01,
      "logical": 0.00029800000000000003,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.02,
      "logical": 0.001184,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.05,
      "logical": 0.007250000000000001,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.1,
      "logical": 0.028000000000000004,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.06075,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.10400000000000004,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.3,
      "logical": 0.216,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.5,
      "normalisation_error": 0.0
     }
    ],
    "Z": [
     {
      "p": 0.001,
      "logical": 0.002994004,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 0.005976032,
      "normalisation_error": 0.0
     },
     {
      "p": 0.005,
      "logical": 0.014850500000000003,
      "normalisation_error": 0.0
     },
     {
      "p": 0.01,
      "logical": 0.029404000000000003,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.02,
      "logical": 0.057631999999999996,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.05,
      "logical": 0.13549999999999998,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.1,
      "logical": 0.24400000000000005,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.3285,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.3920000000000001,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.3,
      "logical": 0.46799999999999997,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.5,
      "normalisation_error": 0.0
     }
    ],
    "Y": [
     {
      "p": 0.001,
      "logical": 0.0029970009999999996,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 0.005988008000000001,
      "normalisation_error": 0.0
     },
     {
      "p": 0.005,
      "logical": 0.014925125000000004,
      "normalisation_error": 0.0
     },
     {
      "p": 0.01,
      "logical": 0.029700999999999998,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.02,
      "logical": 0.058808000000000006,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.05,
      "logical": 0.14262499999999995,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.1,
      "logical": 0.2710000000000001,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.385875,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.4880000000000002,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.3,
      "logical": 0.6569999999999999,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.875,
      "normalisation_error": 0.0
     }
    ],
    "depolarizing": [
     {
      "p": 0.001,
      "logical": 0.0019980008888888885,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 0.003992007111111111,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.005,
      "logical": 0.009950111111111113,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.01,
      "logical": 0.01980088888888889,
      "normalisation_error": 0.0
     },
     {
      "p": 0.02,
      "logical": 0.03920711111111111,
      "normalisation_error": 0.0
     },
     {
      "p": 0.05,
      "logical": 0.09511111111111109,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.1,
      "logical": 0.1808888888888889,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.258,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.32711111111111113,
      "normalisation_error": 0.0
     },
     {
      "p": 0.3,
      "logical": 0.44399999999999995,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.611111111111111,
      "normalisation_error": 0.0
     }
    ]
   }
  },
  "phase_flip": {
   "name": "Phase flip",
   "n_data": 3,
   "n_checks": 2,
   "n_qubits_total": 5,
   "series": {
    "X": [
     {
      "p": 0.001,
      "logical": 0.002994004,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 0.005976032,
      "normalisation_error": 0.0
     },
     {
      "p": 0.005,
      "logical": 0.014850500000000003,
      "normalisation_error": 0.0
     },
     {
      "p": 0.01,
      "logical": 0.029404000000000003,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.02,
      "logical": 0.057631999999999996,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.05,
      "logical": 0.13549999999999998,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.1,
      "logical": 0.24400000000000005,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.3285,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.3920000000000001,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.3,
      "logical": 0.46799999999999997,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.5,
      "normalisation_error": 0.0
     }
    ],
    "Z": [
     {
      "p": 0.001,
      "logical": 2.9980000000000003e-06,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 1.1984e-05,
      "normalisation_error": 0.0
     },
     {
      "p": 0.005,
      "logical": 7.475000000000001e-05,
      "normalisation_error": 0.0
     },
     {
      "p": 0.01,
      "logical": 0.00029800000000000003,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.02,
      "logical": 0.001184,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.05,
      "logical": 0.007250000000000001,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.1,
      "logical": 0.028000000000000004,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.06075,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.10400000000000004,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.3,
      "logical": 0.216,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.5,
      "normalisation_error": 0.0
     }
    ],
    "Y": [
     {
      "p": 0.001,
      "logical": 0.0029970009999999996,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 0.005988008000000001,
      "normalisation_error": 0.0
     },
     {
      "p": 0.005,
      "logical": 0.014925125000000004,
      "normalisation_error": 0.0
     },
     {
      "p": 0.01,
      "logical": 0.029700999999999998,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.02,
      "logical": 0.058808000000000006,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.05,
      "logical": 0.14262499999999995,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.1,
      "logical": 0.2710000000000001,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.385875,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.4880000000000002,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.3,
      "logical": 0.6569999999999999,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.875,
      "normalisation_error": 0.0
     }
    ],
    "depolarizing": [
     {
      "p": 0.001,
      "logical": 0.0019980008888888885,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 0.003992007111111111,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.005,
      "logical": 0.009950111111111113,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.01,
      "logical": 0.01980088888888889,
      "normalisation_error": 0.0
     },
     {
      "p": 0.02,
      "logical": 0.03920711111111111,
      "normalisation_error": 0.0
     },
     {
      "p": 0.05,
      "logical": 0.09511111111111109,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.1,
      "logical": 0.18088888888888888,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.15,
      "logical": 0.25799999999999995,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.2,
      "logical": 0.32711111111111113,
      "normalisation_error": 0.0
     },
     {
      "p": 0.3,
      "logical": 0.44399999999999995,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.5,
      "logical": 0.611111111111111,
      "normalisation_error": 0.0
     }
    ]
   }
  },
  "shor": {
   "name": "Bit + phase flip",
   "n_data": 9,
   "n_checks": 8,
   "n_qubits_total": 17,
   "series": {
    "X": [
     {
      "p": 0.001,
      "logical": 8.993946072083784e-06,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.002,
      "logical": 3.59511383093484e-05,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.005,
      "logical": 0.00022421647629568115,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.01,
      "logical": 0.000893467281854368,
      "normalisation_error": 0.0
     },
     {
      "p": 0.02,
      "logical": 0.0035435955031900158,
      "normalisation_error": 0.0
     },
     {
      "p": 0.05,
      "logical": 0.02143614931249999,
      "normalisation_error": 5.551115123125783e-16
     },
     {
      "p": 0.1,
      "logical": 0.07938380800000004,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.15,
      "logical": 0.16100343168749998,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.2,
      "logical": 0.2516034560000001,
      "normalisation_error": 6.661338147750939e-16
     },
     {
      "p": 0.3,
      "logical": 0.4083747839999998,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.5,
      "logical": 0.5,
      "normalisation_error": 0.0
     }
    ],
    "Z": [
     {
      "p": 0.001,
      "logical": 2.683850299334285e-05,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.002,
      "logical": 0.00010671203182986867,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.005,
      "logical": 0.0006550618709102248,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.01,
      "logical": 0.002542940532537471,
      "normalisation_error": 0.0
     },
     {
      "p": 0.02,
      "logical": 0.009581498956120062,
      "normalisation_error": 0.0
     },
     {
      "p": 0.05,
      "logical": 0.05010512224999997,
      "normalisation_error": 5.551115123125783e-16
     },
     {
      "p": 0.1,
      "logical": 0.14955443200000007,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.15,
      "logical": 0.25283840174999994,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.2,
      "logical": 0.3405194240000001,
      "normalisation_error": 6.661338147750939e-16
     },
     {
      "p": 0.3,
      "logical": 0.4520655359999998,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.5,
      "logical": 0.5,
      "normalisation_error": 0.0
     }
    ],
    "Y": [
     {
      "p": 0.001,
      "logical": 3.583235053254546e-05,
      "normalisation_error": 1.1102230246251565e-16
     },
     {
      "p": 0.002,
      "logical": 0.00014266160105887496,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.005,
      "logical": 0.0008792179209891888,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.01,
      "logical": 0.0034354637406323195,
      "normalisation_error": 0.0
     },
     {
      "p": 0.02,
      "logical": 0.013110696661053437,
      "normalisation_error": 0.0
     },
     {
      "p": 0.05,
      "logical": 0.07105562187499996,
      "normalisation_error": 5.551115123125783e-16
     },
     {
      "p": 0.1,
      "logical": 0.2229151600000001,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.15,
      "logical": 0.3905316028125,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.2,
      "logical": 0.5366604800000002,
      "normalisation_error": 6.661338147750939e-16
     },
     {
      "p": 0.3,
      "logical": 0.7094789999999997,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.5,
      "logical": 0.734375,
      "normalisation_error": 0.0
     }
    ],
    "depolarizing": [
     {
      "p": 0.001,
      "logical": 1.5942327875655063e-05,
      "normalisation_error": 0.0
     },
     {
      "p": 0.002,
      "logical": 6.353946624636477e-05,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.005,
      "logical": 0.0003928435015514468,
      "normalisation_error": 4.440892098500626e-16
     },
     {
      "p": 0.01,
      "logical": 0.0015432676545860454,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.02,
      "logical": 0.0059543103045619165,
      "normalisation_error": 2.220446049250313e-16
     },
     {
      "p": 0.05,
      "logical": 0.03340151505685108,
      "normalisation_error": 8.881784197001252e-16
     },
     {
      "p": 0.1,
      "logical": 0.11165000968388968,
      "normalisation_error": 1.1102230246251565e-15
     },
     {
      "p": 0.15,
      "logical": 0.2101482239999999,
      "normalisation_error": 6.661338147750939e-16
     },
     {
      "p": 0.2,
      "logical": 0.3129391895918307,
      "normalisation_error": 8.881784197001252e-16
     },
     {
      "p": 0.3,
      "logical": 0.4965127679999998,
      "normalisation_error": 5.551115123125783e-16
     },
     {
      "p": 0.5,
      "logical": 0.7049992379210485,
      "normalisation_error": 2.220446049250313e-16
     }
    ]
   }
  }
 },
 "analytic_check": [
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.001,
   "measured": 2.9980000000000003e-06,
   "analytic": 2.998e-06,
   "abs_error": 4.235164736271502e-22
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.002,
   "measured": 1.1984e-05,
   "analytic": 1.1984e-05,
   "abs_error": 0.0
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.005,
   "measured": 7.475000000000001e-05,
   "analytic": 7.475e-05,
   "abs_error": 1.3552527156068805e-20
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.01,
   "measured": 0.00029800000000000003,
   "analytic": 0.00029800000000000003,
   "abs_error": 0.0
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.02,
   "measured": 0.001184,
   "analytic": 0.0011840000000000002,
   "abs_error": 2.168404344971009e-19
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.05,
   "measured": 0.007250000000000001,
   "analytic": 0.007250000000000001,
   "abs_error": 0.0
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.1,
   "measured": 0.028000000000000004,
   "analytic": 0.028000000000000004,
   "abs_error": 0.0
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.15,
   "measured": 0.06075,
   "analytic": 0.060750000000000005,
   "abs_error": 6.938893903907228e-18
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.2,
   "measured": 0.10400000000000004,
   "analytic": 0.10400000000000002,
   "abs_error": 1.3877787807814457e-17
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.3,
   "measured": 0.216,
   "analytic": 0.21600000000000003,
   "abs_error": 2.7755575615628914e-17
  },
  {
   "code": "bit_flip",
   "model": "X",
   "p": 0.5,
   "measured": 0.5,
   "analytic": 0.5,
   "abs_error": 0.0
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.001,
   "measured": 2.9980000000000003e-06,
   "analytic": 2.998e-06,
   "abs_error": 4.235164736271502e-22
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.002,
   "measured": 1.1984e-05,
   "analytic": 1.1984e-05,
   "abs_error": 0.0
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.005,
   "measured": 7.475000000000001e-05,
   "analytic": 7.475e-05,
   "abs_error": 1.3552527156068805e-20
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.01,
   "measured": 0.00029800000000000003,
   "analytic": 0.00029800000000000003,
   "abs_error": 0.0
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.02,
   "measured": 0.001184,
   "analytic": 0.0011840000000000002,
   "abs_error": 2.168404344971009e-19
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.05,
   "measured": 0.007250000000000001,
   "analytic": 0.007250000000000001,
   "abs_error": 0.0
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.1,
   "measured": 0.028000000000000004,
   "analytic": 0.028000000000000004,
   "abs_error": 0.0
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.15,
   "measured": 0.06075,
   "analytic": 0.060750000000000005,
   "abs_error": 6.938893903907228e-18
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.2,
   "measured": 0.10400000000000004,
   "analytic": 0.10400000000000002,
   "abs_error": 1.3877787807814457e-17
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.3,
   "measured": 0.216,
   "analytic": 0.21600000000000003,
   "abs_error": 2.7755575615628914e-17
  },
  {
   "code": "phase_flip",
   "model": "Z",
   "p": 0.5,
   "measured": 0.5,
   "analytic": 0.5,
   "abs_error": 0.0
  }
 ],
 "pseudo_threshold": {
  "bit_flip": {
   "X": 0.49999999999999994,
   "depolarizing": 1e-06
  },
  "phase_flip": {
   "X": 1e-06,
   "depolarizing": 1e-06
  },
  "shor": {
   "X": 0.13513833342502174,
   "depolarizing": 0.08482397429650577
  }
 },
 "enumeration_cost": [
  {
   "code": "bit_flip",
   "n_data": 3,
   "patterns": 64,
   "syndromes": 4,
   "seconds": 0.00011739996261894703
  },
  {
   "code": "phase_flip",
   "n_data": 3,
   "patterns": 64,
   "syndromes": 4,
   "seconds": 0.00011510000331327319
  },
  {
   "code": "shor",
   "n_data": 9,
   "patterns": 262144,
   "syndromes": 256,
   "seconds": 0.31124750000890344
  }
 ]
}

==> artifacts/results_qml.json <==
{
 "seed": 42,
 "repeats": 9,
 "agreement": [
  {
   "qubits": 1,
   "depth": 1,
   "gates": 1,
   "overlap": 0.9999999999999998,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 1,
   "depth": 3,
   "gates": 3,
   "overlap": 1.0000000000000002,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 1,
   "depth": 6,
   "gates": 6,
   "overlap": 1.0000000000000004,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 2,
   "depth": 1,
   "gates": 3,
   "overlap": 1.0,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 2,
   "depth": 3,
   "gates": 9,
   "overlap": 1.0,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 2,
   "depth": 6,
   "gates": 18,
   "overlap": 0.9999999999999989,
   "max_abs_diff": 6.206335383118183e-17
  },
  {
   "qubits": 3,
   "depth": 1,
   "gates": 5,
   "overlap": 0.9999999999999998,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 3,
   "depth": 3,
   "gates": 15,
   "overlap": 0.9999999999999994,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 3,
   "depth": 6,
   "gates": 30,
   "overlap": 0.9999999999999996,
   "max_abs_diff": 5.551115123125783e-17
  },
  {
   "qubits": 4,
   "depth": 1,
   "gates": 7,
   "overlap": 1.0,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 4,
   "depth": 3,
   "gates": 21,
   "overlap": 0.9999999999999998,
   "max_abs_diff": 2.220446049250313e-16
  },
  {
   "qubits": 4,
   "depth": 6,
   "gates": 42,
   "overlap": 0.9999999999999996,
   "max_abs_diff": 1.1631705747361534e-16
  },
  {
   "qubits": 5,
   "depth": 1,
   "gates": 9,
   "overlap": 0.9999999999999996,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 5,
   "depth": 3,
   "gates": 27,
   "overlap": 1.0000000000000002,
   "max_abs_diff": 1.3877787807814457e-17
  },
  {
   "qubits": 5,
   "depth": 6,
   "gates": 54,
   "overlap": 0.9999999999999996,
   "max_abs_diff": 1.674345178061761e-16
  },
  {
   "qubits": 6,
   "depth": 1,
   "gates": 11,
   "overlap": 0.9999999999999999,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 6,
   "depth": 3,
   "gates": 33,
   "overlap": 1.0,
   "max_abs_diff": 2.3714374201337736e-16
  },
  {
   "qubits": 6,
   "depth": 6,
   "gates": 66,
   "overlap": 0.9999999999999997,
   "max_abs_diff": 2.7755575615628914e-16
  },
  {
   "qubits": 7,
   "depth": 1,
   "gates": 13,
   "overlap": 0.9999999999999999,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 7,
   "depth": 3,
   "gates": 39,
   "overlap": 0.999999999999999,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 7,
   "depth": 6,
   "gates": 78,
   "overlap": 0.9999999999999994,
   "max_abs_diff": 1.6939998869943826e-16
  },
  {
   "qubits": 8,
   "depth": 1,
   "gates": 15,
   "overlap": 0.9999999999999999,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 8,
   "depth": 3,
   "gates": 45,
   "overlap": 0.9999999999999996,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 8,
   "depth": 6,
   "gates": 90,
   "overlap": 0.9999999999999993,
   "max_abs_diff": 1.3668035872266426e-16
  },
  {
   "qubits": 9,
   "depth": 1,
   "gates": 17,
   "overlap": 0.9999999999999998,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 9,
   "depth": 3,
   "gates": 51,
   "overlap": 1.0000000000000002,
   "max_abs_diff": 1.2412670766236366e-16
  },
  {
   "qubits": 9,
   "depth": 6,
   "gates": 102,
   "overlap": 0.9999999999999988,
   "max_abs_diff": 6.938893903907228e-17
  },
  {
   "qubits": 10,
   "depth": 1,
   "gates": 19,
   "overlap": 0.9999999999999999,
   "max_abs_diff": 0.0
  },
  {
   "qubits": 10,
   "depth": 3,
   "gates": 57,
   "overlap": 0.9999999999999989,
   "max_abs_diff": 6.546139416680338e-17
  },
  {
   "qubits": 10,
   "depth": 6,
   "gates": 114,
   "overlap": 0.999999999999998,
   "max_abs_diff": 8.092071311423671e-17
  }
 ],
 "speed": [
  {
   "qubits": 4,
   "gates": 28,
   "seconds_qyantram": 0.00030020001577213407,
   "seconds_qiskit": 0.0007789999945089221,
   "speedup": 2.5949365542346263
  },
  {
   "qubits": 6,
   "gates": 44,
   "seconds_qyantram": 0.0004987000138498843,
   "seconds_qiskit": 0.0011891000322066247,
   "speedup": 2.384399436901882
  },
  {
   "qubits": 8,
   "gates": 60,
   "seconds_qyantram": 0.00079549994552508,
   "seconds_qiskit": 0.0017961999983526766,
   "speedup": 2.2579511267811236
  },
  {
   "qubits": 10,
   "gates": 76,
   "seconds_qyantram": 0.0013743999879807234,
   "seconds_qiskit": 0.002829000004567206,
   "speedup": 2.0583527570628033
  },
  {
   "qubits": 12,
   "gates": 92,
   "seconds_qyantram": 0.002965399995446205,
   "seconds_qiskit": 0.004937999998219311,
   "speedup": 1.6652053705410113
  }
 ],
 "batch": [
  {
   "batch": 16,
   "qubits": 6,
   "seconds_qyantram": 0.0006226000259630382,
   "seconds_qiskit": 0.016071699967142195,
   "speedup": 25.8138440361972
  },
  {
   "batch": 64,
   "qubits": 6,
   "seconds_qyantram": 0.0012384000001475215,
   "seconds_qiskit": 0.06495020003058016,
   "speedup": 52.44686694351027
  },
  {
   "batch": 256,
   "qubits": 6,
   "seconds_qyantram": 0.005518799996934831,
   "seconds_qiskit": 0.2807329000206664,
   "speedup": 50.86846781484867
  }
 ],
 "worst_infidelity": 1.9984014443252818e-15
}

==> artifacts/results_routing.json <==
{
 "seed": 42,
 "budget_seconds": 60.0,
 "determinism_repeats": 3,
 "rows": [
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "GHZ-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": 6,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 0.0006693999748677015,
   "trace_rounds": 6,
   "trace_candidates": 18,
   "deterministic": true
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "GHZ-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 6,
   "rounds": null,
   "depth": 13,
   "two_qubit": 12,
   "seconds": 2.230524000013247,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "GHZ-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.1547375000081956,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "GHZ-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.1444907000404783,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QFT-6",
   "router": "Qyantram SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 20,
   "rounds": 21,
   "depth": 87,
   "two_qubit": 50,
   "seconds": 0.003908400016371161,
   "trace_rounds": 21,
   "trace_candidates": 83,
   "deterministic": true
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QFT-6",
   "router": "Qiskit SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 13,
   "rounds": null,
   "depth": 59,
   "two_qubit": 43,
   "seconds": 0.006276200001593679,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QFT-6",
   "router": "Qiskit BasicSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 40,
   "rounds": null,
   "depth": 75,
   "two_qubit": 70,
   "seconds": 0.005448100040666759,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QFT-6",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 20,
   "rounds": null,
   "depth": 74,
   "two_qubit": 50,
   "seconds": 0.011760700028389692,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "CX-chain-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": 1,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 0.00037650001468136907,
   "trace_rounds": 1,
   "trace_candidates": 0,
   "deterministic": true
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "CX-chain-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.0860383000108413,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "CX-chain-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.0815671000164,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "CX-chain-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.0674090000102296,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QAOA-ring-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": 6,
   "depth": 23,
   "two_qubit": 19,
   "seconds": 0.0012172000133432448,
   "trace_rounds": 6,
   "trace_candidates": 14,
   "deterministic": true
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": null,
   "depth": 25,
   "two_qubit": 19,
   "seconds": 2.040297399973497,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": null,
   "depth": 27,
   "two_qubit": 19,
   "seconds": 2.2516388000221923,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": null,
   "depth": 23,
   "two_qubit": 19,
   "seconds": 2.4153934000059962,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Toffoli-5",
   "router": "Qyantram SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": 12,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.00298539997311309,
   "trace_rounds": 12,
   "trace_candidates": 40,
   "deterministic": true
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Toffoli-5",
   "router": "Qiskit SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 7,
   "rounds": null,
   "depth": 36,
   "two_qubit": 25,
   "seconds": 0.006919300009030849,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Toffoli-5",
   "router": "Qiskit BasicSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": null,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.006723100028466433,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Toffoli-5",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 6,
   "rounds": null,
   "depth": 37,
   "two_qubit": 24,
   "seconds": 0.007500000006984919,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Random-7-d8",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 39,
   "rounds": 40,
   "depth": 56,
   "two_qubit": 63,
   "seconds": 0.00623020000057295,
   "trace_rounds": 40,
   "trace_candidates": 177,
   "deterministic": true
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Random-7-d8",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 31,
   "rounds": null,
   "depth": 42,
   "two_qubit": 55,
   "seconds": 2.2749673000071198,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Random-7-d8",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 37,
   "rounds": null,
   "depth": 63,
   "two_qubit": 61,
   "seconds": 2.2596209999755956,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Linear-7",
   "device_qubits": 7,
   "device_edges": 6,
   "circuit": "Random-7-d8",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "error": "did not complete within 60 s"
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "GHZ-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": 6,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 0.0007463999791070819,
   "trace_rounds": 6,
   "trace_candidates": 20,
   "deterministic": true
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "GHZ-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 6,
   "rounds": null,
   "depth": 13,
   "two_qubit": 12,
   "seconds": 2.0007117000059225,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "GHZ-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.3353401999920607,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "GHZ-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.5136398999602534,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QFT-6",
   "router": "Qyantram SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 17,
   "rounds": 18,
   "depth": 55,
   "two_qubit": 47,
   "seconds": 0.004204600001685321,
   "trace_rounds": 18,
   "trace_candidates": 82,
   "deterministic": true
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QFT-6",
   "router": "Qiskit SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 13,
   "rounds": null,
   "depth": 54,
   "two_qubit": 43,
   "seconds": 0.005347199970856309,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QFT-6",
   "router": "Qiskit BasicSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 23,
   "rounds": null,
   "depth": 60,
   "two_qubit": 53,
   "seconds": 0.006335099984426051,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QFT-6",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 16,
   "rounds": null,
   "depth": 57,
   "two_qubit": 46,
   "seconds": 0.016082399990409613,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "CX-chain-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": 1,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 0.00046720000682398677,
   "trace_rounds": 1,
   "trace_candidates": 0,
   "deterministic": true
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "CX-chain-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.014735400036443,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "CX-chain-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.166670900012832,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "CX-chain-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.0566958999843337,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QAOA-ring-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 0,
   "rounds": 1,
   "depth": 22,
   "two_qubit": 14,
   "seconds": 0.0007220000261440873,
   "trace_rounds": 1,
   "trace_candidates": 0,
   "deterministic": true
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 0,
   "rounds": null,
   "depth": 22,
   "two_qubit": 14,
   "seconds": 2.14189189998433,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 0,
   "rounds": null,
   "depth": 22,
   "two_qubit": 14,
   "seconds": 2.237399000034202,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 0,
   "rounds": null,
   "depth": 22,
   "two_qubit": 14,
   "seconds": 2.079143699957058,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Toffoli-5",
   "router": "Qyantram SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": 12,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.0024573999689891934,
   "trace_rounds": 12,
   "trace_candidates": 44,
   "deterministic": true
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Toffoli-5",
   "router": "Qiskit SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 7,
   "rounds": null,
   "depth": 36,
   "two_qubit": 25,
   "seconds": 0.007885600032750517,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Toffoli-5",
   "router": "Qiskit BasicSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": null,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.009172999998554587,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Toffoli-5",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 6,
   "rounds": null,
   "depth": 37,
   "two_qubit": 24,
   "seconds": 0.012299800000619143,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Random-7-d8",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 20,
   "rounds": 21,
   "depth": 33,
   "two_qubit": 44,
   "seconds": 0.0033051000209525228,
   "trace_rounds": 21,
   "trace_candidates": 116,
   "deterministic": true
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Random-7-d8",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 17,
   "rounds": null,
   "depth": 28,
   "two_qubit": 41,
   "seconds": 2.2155100000090897,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Random-7-d8",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 26,
   "rounds": null,
   "depth": 43,
   "two_qubit": 50,
   "seconds": 2.1062579000135884,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Ring-7",
   "device_qubits": 7,
   "device_edges": 7,
   "circuit": "Random-7-d8",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 26,
   "rounds": null,
   "depth": 41,
   "two_qubit": 50,
   "seconds": 2.133843199990224,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "GHZ-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 4,
   "rounds": 5,
   "depth": 11,
   "two_qubit": 10,
   "seconds": 0.0011888999724760652,
   "trace_rounds": 5,
   "trace_candidates": 22,
   "deterministic": true
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "GHZ-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 3,
   "rounds": null,
   "depth": 9,
   "two_qubit": 9,
   "seconds": 2.2585183000192046,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "GHZ-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.069308100035414,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "GHZ-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 3,
   "rounds": null,
   "depth": 10,
   "two_qubit": 9,
   "seconds": 1.974678499973379,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QFT-6",
   "router": "Qyantram SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 9,
   "rounds": 10,
   "depth": 50,
   "two_qubit": 39,
   "seconds": 0.002559599990490824,
   "trace_rounds": 10,
   "trace_candidates": 70,
   "deterministic": true
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QFT-6",
   "router": "Qiskit SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 7,
   "rounds": null,
   "depth": 53,
   "two_qubit": 37,
   "seconds": 0.0056999000371433794,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QFT-6",
   "router": "Qiskit BasicSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 13,
   "rounds": null,
   "depth": 47,
   "two_qubit": 43,
   "seconds": 0.006433400034438819,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QFT-6",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 7,
   "rounds": null,
   "depth": 66,
   "two_qubit": 37,
   "seconds": 0.009999700007028878,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "CX-chain-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 12,
   "rounds": 13,
   "depth": 22,
   "two_qubit": 30,
   "seconds": 0.0020064999698661268,
   "trace_rounds": 13,
   "trace_candidates": 78,
   "deterministic": true
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "CX-chain-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 5,
   "rounds": null,
   "depth": 13,
   "two_qubit": 23,
   "seconds": 2.102277799975127,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "CX-chain-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 6,
   "rounds": null,
   "depth": 16,
   "two_qubit": 24,
   "seconds": 2.1389626000309363,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "CX-chain-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 5,
   "rounds": null,
   "depth": 15,
   "two_qubit": 23,
   "seconds": 2.164157500024885,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QAOA-ring-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": 6,
   "depth": 25,
   "two_qubit": 19,
   "seconds": 0.0009870999492704868,
   "trace_rounds": 6,
   "trace_candidates": 26,
   "deterministic": true
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 7,
   "rounds": null,
   "depth": 26,
   "two_qubit": 21,
   "seconds": 2.233657500008121,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 6,
   "rounds": null,
   "depth": 28,
   "two_qubit": 20,
   "seconds": 2.159106199978851,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 4,
   "rounds": null,
   "depth": 25,
   "two_qubit": 18,
   "seconds": 2.078300599998329,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Toffoli-5",
   "router": "Qyantram SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 12,
   "rounds": 13,
   "depth": 40,
   "two_qubit": 30,
   "seconds": 0.0026950000319629908,
   "trace_rounds": 13,
   "trace_candidates": 59,
   "deterministic": true
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Toffoli-5",
   "router": "Qiskit SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 8,
   "rounds": null,
   "depth": 34,
   "two_qubit": 26,
   "seconds": 0.00591020000865683,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Toffoli-5",
   "router": "Qiskit BasicSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 9,
   "rounds": null,
   "depth": 35,
   "two_qubit": 27,
   "seconds": 0.005503699998371303,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Toffoli-5",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 7,
   "rounds": null,
   "depth": 38,
   "two_qubit": 25,
   "seconds": 0.008154499984811991,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Random-7-d8",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 23,
   "rounds": 24,
   "depth": 54,
   "two_qubit": 47,
   "seconds": 0.0038281999877654016,
   "trace_rounds": 24,
   "trace_candidates": 174,
   "deterministic": true
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Random-7-d8",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 15,
   "rounds": null,
   "depth": 39,
   "two_qubit": 39,
   "seconds": 2.11193660000572,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Random-7-d8",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 32,
   "rounds": null,
   "depth": 54,
   "two_qubit": 56,
   "seconds": 2.077736000006553,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Grid-9",
   "device_qubits": 9,
   "device_edges": 12,
   "circuit": "Random-7-d8",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 17,
   "rounds": null,
   "depth": 43,
   "two_qubit": 41,
   "seconds": 2.198572199966293,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "GHZ-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 11,
   "rounds": 12,
   "depth": 15,
   "two_qubit": 17,
   "seconds": 0.001706100010778755,
   "trace_rounds": 12,
   "trace_candidates": 49,
   "deterministic": true
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "GHZ-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 13,
   "rounds": null,
   "depth": 18,
   "two_qubit": 19,
   "seconds": 2.0849543000222184,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "GHZ-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 13,
   "rounds": null,
   "depth": 20,
   "two_qubit": 19,
   "seconds": 2.1306001000339165,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "GHZ-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 17,
   "rounds": null,
   "depth": 12,
   "two_qubit": 23,
   "seconds": 2.095441200013738,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QFT-6",
   "router": "Qyantram SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 21,
   "rounds": 22,
   "depth": 64,
   "two_qubit": 51,
   "seconds": 0.005186099966522306,
   "trace_rounds": 22,
   "trace_candidates": 104,
   "deterministic": true
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QFT-6",
   "router": "Qiskit SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 22,
   "rounds": null,
   "depth": 64,
   "two_qubit": 52,
   "seconds": 0.007790599949657917,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QFT-6",
   "router": "Qiskit BasicSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 44,
   "rounds": null,
   "depth": 70,
   "two_qubit": 74,
   "seconds": 0.008435699972324073,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QFT-6",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 21,
   "rounds": null,
   "depth": 60,
   "two_qubit": 51,
   "seconds": 0.04033659998094663,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "CX-chain-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 21,
   "rounds": 22,
   "depth": 18,
   "two_qubit": 39,
   "seconds": 0.003868300002068281,
   "trace_rounds": 22,
   "trace_candidates": 125,
   "deterministic": true
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "CX-chain-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 20,
   "rounds": null,
   "depth": 20,
   "two_qubit": 38,
   "seconds": 2.2004946999950334,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "CX-chain-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 43,
   "rounds": null,
   "depth": 30,
   "two_qubit": 61,
   "seconds": 2.0161217999993823,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "CX-chain-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 12,
   "rounds": null,
   "depth": 12,
   "two_qubit": 30,
   "seconds": 2.0726418999838643,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QAOA-ring-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 20,
   "rounds": 21,
   "depth": 37,
   "two_qubit": 34,
   "seconds": 0.0016556000337004662,
   "trace_rounds": 21,
   "trace_candidates": 81,
   "deterministic": true
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 15,
   "rounds": null,
   "depth": 30,
   "two_qubit": 29,
   "seconds": 1.9387489999644458,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 20,
   "rounds": null,
   "depth": 42,
   "two_qubit": 34,
   "seconds": 2.145108300028369,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 14,
   "rounds": null,
   "depth": 25,
   "two_qubit": 28,
   "seconds": 2.260729799978435,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Toffoli-5",
   "router": "Qyantram SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 23,
   "rounds": 24,
   "depth": 40,
   "two_qubit": 41,
   "seconds": 0.003219400008674711,
   "trace_rounds": 24,
   "trace_candidates": 87,
   "deterministic": true
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Toffoli-5",
   "router": "Qiskit SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 18,
   "rounds": null,
   "depth": 43,
   "two_qubit": 36,
   "seconds": 0.007616699964273721,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Toffoli-5",
   "router": "Qiskit BasicSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 22,
   "rounds": null,
   "depth": 42,
   "two_qubit": 40,
   "seconds": 0.005850000015925616,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Toffoli-5",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 15,
   "rounds": null,
   "depth": 39,
   "two_qubit": 33,
   "seconds": 0.02052449999609962,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Random-7-d8",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 63,
   "rounds": 64,
   "depth": 75,
   "two_qubit": 87,
   "seconds": 0.009434000006876886,
   "trace_rounds": 64,
   "trace_candidates": 521,
   "deterministic": true
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Random-7-d8",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 36,
   "rounds": null,
   "depth": 51,
   "two_qubit": 60,
   "seconds": 2.128474000026472,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Random-7-d8",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 79,
   "rounds": null,
   "depth": 99,
   "two_qubit": 103,
   "seconds": 2.1352567999856547,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heavy-hex-19",
   "device_qubits": 19,
   "device_edges": 20,
   "circuit": "Random-7-d8",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "error": "did not complete within 60 s"
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "GHZ-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": 6,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 0.0017897000070661306,
   "trace_rounds": 6,
   "trace_candidates": 22,
   "deterministic": true
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "GHZ-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 6,
   "rounds": null,
   "depth": 13,
   "two_qubit": 12,
   "seconds": 2.2188055000151508,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "GHZ-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.119287500041537,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "GHZ-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.1500126000028104,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QFT-6",
   "router": "Qyantram SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 20,
   "rounds": 21,
   "depth": 87,
   "two_qubit": 50,
   "seconds": 0.0039641999755986035,
   "trace_rounds": 21,
   "trace_candidates": 96,
   "deterministic": true
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QFT-6",
   "router": "Qiskit SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 13,
   "rounds": null,
   "depth": 59,
   "two_qubit": 43,
   "seconds": 0.010792299988679588,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QFT-6",
   "router": "Qiskit BasicSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 40,
   "rounds": null,
   "depth": 75,
   "two_qubit": 70,
   "seconds": 0.019867499999236315,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QFT-6",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 27,
   "rounds": null,
   "depth": 75,
   "two_qubit": 57,
   "seconds": 0.1993332999991253,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "CX-chain-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": 1,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 0.00046609999844804406,
   "trace_rounds": 1,
   "trace_candidates": 0,
   "deterministic": true
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "CX-chain-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.1207659000065178,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "CX-chain-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 1.9212654999573715,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "CX-chain-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.02681670000311,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QAOA-ring-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": 6,
   "depth": 23,
   "two_qubit": 19,
   "seconds": 0.0011711999541148543,
   "trace_rounds": 6,
   "trace_candidates": 21,
   "deterministic": true
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": null,
   "depth": 25,
   "two_qubit": 19,
   "seconds": 2.136626499996055,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": null,
   "depth": 27,
   "two_qubit": 19,
   "seconds": 2.177905999997165,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 6,
   "rounds": null,
   "depth": 27,
   "two_qubit": 20,
   "seconds": 1.9941406000289135,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Toffoli-5",
   "router": "Qyantram SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": 12,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.002352000039536506,
   "trace_rounds": 12,
   "trace_candidates": 48,
   "deterministic": true
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Toffoli-5",
   "router": "Qiskit SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 7,
   "rounds": null,
   "depth": 36,
   "two_qubit": 25,
   "seconds": 0.012795799993909895,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Toffoli-5",
   "router": "Qiskit BasicSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": null,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.024231299990788102,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Toffoli-5",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "error": "did not complete within 60 s"
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Random-7-d8",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 39,
   "rounds": 40,
   "depth": 56,
   "two_qubit": 63,
   "seconds": 0.00684649997856468,
   "trace_rounds": 40,
   "trace_candidates": 256,
   "deterministic": true
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Random-7-d8",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 31,
   "rounds": null,
   "depth": 42,
   "two_qubit": 55,
   "seconds": 2.2359791999915615,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Random-7-d8",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 37,
   "rounds": null,
   "depth": 63,
   "two_qubit": 61,
   "seconds": 2.190474200004246,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Eagle-127",
   "device_qubits": 127,
   "device_edges": 144,
   "circuit": "Random-7-d8",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "error": "did not complete within 60 s"
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "GHZ-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": 6,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 0.0008904999704100192,
   "trace_rounds": 6,
   "trace_candidates": 21,
   "deterministic": true
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "GHZ-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 6,
   "rounds": null,
   "depth": 13,
   "two_qubit": 12,
   "seconds": 2.18642899999395,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "GHZ-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.142189500038512,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "GHZ-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 7,
   "source_depth": 7,
   "source_2q": 6,
   "swaps": 5,
   "rounds": null,
   "depth": 12,
   "two_qubit": 11,
   "seconds": 2.0765260999905877,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QFT-6",
   "router": "Qyantram SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 20,
   "rounds": 21,
   "depth": 87,
   "two_qubit": 50,
   "seconds": 0.0035785000072792172,
   "trace_rounds": 21,
   "trace_candidates": 90,
   "deterministic": true
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QFT-6",
   "router": "Qiskit SABRE",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 13,
   "rounds": null,
   "depth": 59,
   "two_qubit": 43,
   "seconds": 0.01320559997111559,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QFT-6",
   "router": "Qiskit BasicSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 40,
   "rounds": null,
   "depth": 75,
   "two_qubit": 70,
   "seconds": 0.037443800014443696,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QFT-6",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 6,
   "source_gates": 81,
   "source_depth": 39,
   "source_2q": 30,
   "swaps": 27,
   "rounds": null,
   "depth": 75,
   "two_qubit": 57,
   "seconds": 0.5623191999620758,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "CX-chain-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": 1,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 0.0005675000138580799,
   "trace_rounds": 1,
   "trace_candidates": 0,
   "deterministic": true
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "CX-chain-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.064699299982749,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "CX-chain-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.2292592999874614,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "CX-chain-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 18,
   "source_depth": 10,
   "source_2q": 18,
   "swaps": 0,
   "rounds": null,
   "depth": 10,
   "two_qubit": 18,
   "seconds": 2.2408417999977246,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QAOA-ring-7",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": 6,
   "depth": 23,
   "two_qubit": 19,
   "seconds": 0.0009637000039219856,
   "trace_rounds": 6,
   "trace_candidates": 20,
   "deterministic": true
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": null,
   "depth": 25,
   "two_qubit": 19,
   "seconds": 2.1830030000419356,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 5,
   "rounds": null,
   "depth": 27,
   "two_qubit": 19,
   "seconds": 2.1602887000190094,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "QAOA-ring-7",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 28,
   "source_depth": 22,
   "source_2q": 14,
   "swaps": 6,
   "rounds": null,
   "depth": 27,
   "two_qubit": 20,
   "seconds": 2.2192453000461683,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Toffoli-5",
   "router": "Qyantram SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": 12,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.0016147999558597803,
   "trace_rounds": 12,
   "trace_candidates": 44,
   "deterministic": true
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Toffoli-5",
   "router": "Qiskit SABRE",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 7,
   "rounds": null,
   "depth": 36,
   "two_qubit": 25,
   "seconds": 0.015190400008577853,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Toffoli-5",
   "router": "Qiskit BasicSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 11,
   "rounds": null,
   "depth": 34,
   "two_qubit": 29,
   "seconds": 0.023316800012253225,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Toffoli-5",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 5,
   "source_gates": 45,
   "source_depth": 29,
   "source_2q": 18,
   "swaps": 7,
   "rounds": null,
   "depth": 37,
   "two_qubit": 25,
   "seconds": 1.6972780999494717,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Random-7-d8",
   "router": "Qyantram SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 39,
   "rounds": 40,
   "depth": 56,
   "two_qubit": 63,
   "seconds": 0.005492699972819537,
   "trace_rounds": 40,
   "trace_candidates": 225,
   "deterministic": true
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Random-7-d8",
   "router": "Qiskit SABRE",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 31,
   "rounds": null,
   "depth": 42,
   "two_qubit": 55,
   "seconds": 2.2386454999796115,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Random-7-d8",
   "router": "Qiskit BasicSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "swaps": 37,
   "rounds": null,
   "depth": 63,
   "two_qubit": 61,
   "seconds": 2.2045510000316426,
   "trace_rounds": 0,
   "trace_candidates": 0,
   "deterministic": null
  },
  {
   "device": "Heron-156",
   "device_qubits": 156,
   "device_edges": 176,
   "circuit": "Random-7-d8",
   "router": "Qiskit LookaheadSwap",
   "source_qubits": 7,
   "source_gates": 80,
   "source_depth": 16,
   "source_2q": 24,
   "error": "did not complete within 60 s"
  }
 ]
}

==> artifacts/results_verify.json <==
{
 "seed": 42,
 "repeats": 9,
 "scaling_in_device_size": [
  {
   "device_qubits": 5,
   "occupied_qubits": 5,
   "amplitudes_full": 32,
   "amplitudes_reduced": 32,
   "seconds_full": 0.0008400999940931797,
   "seconds_reduced": 0.0008281000191345811,
   "speedup": 1.014490972927569,
   "bytes_full": 512,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 8,
   "occupied_qubits": 5,
   "amplitudes_full": 256,
   "amplitudes_reduced": 32,
   "seconds_full": 0.0009412000072188675,
   "seconds_reduced": 0.0008452000329270959,
   "speedup": 1.1135825491621252,
   "bytes_full": 4096,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 10,
   "occupied_qubits": 5,
   "amplitudes_full": 1024,
   "amplitudes_reduced": 32,
   "seconds_full": 0.0011916999937966466,
   "seconds_reduced": 0.000859999970998615,
   "speedup": 1.3856977139346505,
   "bytes_full": 16384,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 12,
   "occupied_qubits": 5,
   "amplitudes_full": 4096,
   "amplitudes_reduced": 32,
   "seconds_full": 0.0018639000481925905,
   "seconds_reduced": 0.0008172999951057136,
   "speedup": 2.280558007285323,
   "bytes_full": 65536,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 14,
   "occupied_qubits": 5,
   "amplitudes_full": 16384,
   "amplitudes_reduced": 32,
   "seconds_full": 0.006396899989340454,
   "seconds_reduced": 0.0008284000214189291,
   "speedup": 7.721993993171913,
   "bytes_full": 262144,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 16,
   "occupied_qubits": 5,
   "amplitudes_full": 65536,
   "amplitudes_reduced": 32,
   "seconds_full": 0.05485830001998693,
   "seconds_reduced": 0.0008477999945171177,
   "speedup": 64.70665295443015,
   "bytes_full": 1048576,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 18,
   "occupied_qubits": 5,
   "amplitudes_full": 262144,
   "amplitudes_reduced": 32,
   "seconds_full": 0.1350935999653302,
   "seconds_reduced": 0.0006719000521115959,
   "speedup": 201.06204716128303,
   "bytes_full": 4194304,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 20,
   "occupied_qubits": 5,
   "amplitudes_full": 1048576,
   "amplitudes_reduced": 32,
   "seconds_full": 0.5280223999870941,
   "seconds_reduced": 0.0005629000370390713,
   "speedup": 938.0393768750874,
   "bytes_full": 16777216,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 22,
   "occupied_qubits": 5,
   "amplitudes_full": 4194304,
   "amplitudes_reduced": 32,
   "seconds_full": 2.302372000005562,
   "seconds_reduced": 0.0009374999790452421,
   "speedup": 2455.8635215654267,
   "bytes_full": 67108864,
   "bytes_reduced": 512
  },
  {
   "device_qubits": 24,
   "occupied_qubits": 5,
   "amplitudes_full": 16777216,
   "amplitudes_reduced": 32,
   "seconds_full": 10.036140799988061,
   "seconds_reduced": 0.000921199971344322,
   "speedup": 10894.638636757836,
   "bytes_full": 268435456,
   "bytes_reduced": 512
  }
 ],
 "scaling_in_occupancy": [
  {
   "occupied_qubits": 2,
   "amplitudes": 4,
   "seconds": 0.00034359999699518085,
   "bytes": 64
  },
  {
   "occupied_qubits": 3,
   "amplitudes": 8,
   "seconds": 0.0005322999786585569,
   "bytes": 128
  },
  {
   "occupied_qubits": 4,
   "amplitudes": 16,
   "seconds": 0.0007146999705582857,
   "bytes": 256
  },
  {
   "occupied_qubits": 5,
   "amplitudes": 32,
   "seconds": 0.0009242999949492514,
   "bytes": 512
  },
  {
   "occupied_qubits": 6,
   "amplitudes": 64,
   "seconds": 0.0011943000135943294,
   "bytes": 1024
  },
  {
   "occupied_qubits": 7,
   "amplitudes": 128,
   "seconds": 0.0014003999531269073,
   "bytes": 2048
  },
  {
   "occupied_qubits": 8,
   "amplitudes": 256,
   "seconds": 0.0016401000320911407,
   "bytes": 4096
  },
  {
   "occupied_qubits": 9,
   "amplitudes": 512,
   "seconds": 0.0020043000113219023,
   "bytes": 8192
  },
  {
   "occupied_qubits": 10,
   "amplitudes": 1024,
   "seconds": 0.002435700036585331,
   "bytes": 16384
  },
  {
   "occupied_qubits": 11,
   "amplitudes": 2048,
   "seconds": 0.0031815999536775053,
   "bytes": 32768
  },
  {
   "occupied_qubits": 12,
   "amplitudes": 4096,
   "seconds": 0.005579399992711842,
   "bytes": 65536
  },
  {
   "occupied_qubits": 13,
   "amplitudes": 8192,
   "seconds": 0.007796799996867776,
   "bytes": 131072
  },
  {
   "occupied_qubits": 14,
   "amplitudes": 16384,
   "seconds": 0.01622950000455603,
   "bytes": 262144
  }
 ],
 "projected": [
  {
   "device": "IBM Eagle r3",
   "device_qubits": 127,
   "amplitudes_full": 1.7014118346046923e+38,
   "bytes_full": 2.722258935367508e+39,
   "amplitudes_reduced": 32,
   "bytes_reduced": 512
  },
  {
   "device": "IBM Heron r2",
   "device_qubits": 156,
   "amplitudes_full": 9.134385233318143e+46,
   "bytes_full": 1.461501637330903e+48,
   "amplitudes_reduced": 32,
   "bytes_reduced": 512
  }
 ]
}

==> artifacts/summary_routing.json <==
{
 "pairs": 36,
 "measurements": 144,
 "determinism_checked": 36,
 "determinism_all_identical": true,
 "agg": {
  "Qyantram SABRE": {
   "n": 36,
   "timeouts": 0,
   "swaps_total": 517,
   "mean_ratio": 1.2732666373298067,
   "mean_depth_ratio": 1.0999706185047002,
   "mean_ms": 2.647833327905068,
   "max_ms": 9.434000006876886
  },
  "Qiskit SABRE": {
   "n": 36,
   "timeouts": 0,
   "swaps_total": 398,
   "mean_ratio": 1.0,
   "mean_depth_ratio": 1.0,
   "mean_ms": 1432.0589416666835,
   "max_ms": 2274.96730000712
  },
  "Qiskit BasicSwap": {
   "n": 36,
   "timeouts": 0,
   "swaps_total": 651,
   "mean_ratio": 1.5312383954622433,
   "mean_depth_ratio": 1.1565304777741034,
   "mean_ms": 1438.0393194539163,
   "max_ms": 2335.3401999920607
  },
  "Qiskit LookaheadSwap": {
   "n": 31,
   "timeouts": 5,
   "swaps_total": 294,
   "mean_ratio": 1.081106694964161,
   "mean_depth_ratio": 1.0260825521261663,
   "mean_ms": 1469.3003032213799,
   "max_ms": 2513.6398999602534
  }
 }
}

==> tables/occupancy.dat <==
k seconds
2 0.343600
3 0.532300
4 0.714700
5 0.924300
6 1.194300
7 1.400400
8 1.640100
9 2.004300
10 2.435700
11 3.181600
12 5.579400
13 7.796800
14 16.229500


==> tables/qec-bit_flip.dat <==
p logical
0.001000 0.001998000889
0.002000 0.003992007111
0.005000 0.009950111111
0.010000 0.019800888889
0.020000 0.039207111111
0.050000 0.095111111111
0.100000 0.180888888889
0.150000 0.258000000000
0.200000 0.327111111111
0.300000 0.444000000000
0.500000 0.611111111111


==> tables/qec-phase_flip.dat <==
p logical
0.001000 0.001998000889
0.002000 0.003992007111
0.005000 0.009950111111
0.010000 0.019800888889
0.020000 0.039207111111
0.050000 0.095111111111
0.100000 0.180888888889
0.150000 0.258000000000
0.200000 0.327111111111
0.300000 0.444000000000
0.500000 0.611111111111


==> tables/qec-shor.dat <==
p logical
0.001000 0.000015942328
0.002000 0.000063539466
0.005000 0.000392843502
0.010000 0.001543267655
0.020000 0.005954310305
0.050000 0.033401515057
0.100000 0.111650009684
0.150000 0.210148224000
0.200000 0.312939189592
0.300000 0.496512768000
0.500000 0.704999237921


==> tables/verify.dat <==
N full reduced
5 0.840100 0.828100
8 0.941200 0.845200
10 1.191700 0.860000
12 1.863900 0.817300
14 6.396900 0.828400
16 54.858300 0.847800
18 135.093600 0.671900
20 528.022400 0.562900
22 2302.372000 0.937500
24 10036.140800 0.921200

